First study of neutrino angle reconstruction using quasielastic-like interactions in MicroBooNE

We investigate the expected precision of the reconstructed neutrino direction using a {\nu}{\mu}-argon quasielastic-like event topology with one muon and one proton in the final state and the reconstruction capabilities of the MicroBooNE liquid argon time projection chamber. This direction is of importance in the context of DUNE sub-GeV atmospheric oscillation studies. MicroBooNE allows for a data-driven quantification of this resolution by investigating the deviation of the reconstructed muon-proton system orientation with respect to the well-known direction of neutrinos originating from the Booster Neutrino Beam with an exposure of 1.3 x 1021 protons on target. Using simulation studies, we derive the expected sub-GeV DUNE atmospheric-neutrino reconstructed simulated spectrum by developing a reweighting scheme as a function of the true neutrino energy. We further report flux-integrated single- and double-differential cross section measurements of charged-current {\nu}{\mu} quasielastic-like scattering on argon as a function of the muon-proton system angle using the full MicroBooNE data sets. We also demonstrate the sensitivity of these results to nuclear effects and final state hadronic reinteraction modeling.

==> BinScheme.txt <==
SerialThetaVis_ECalPlot

Bin # & Slice & Low edge & High edge

1 & 0 < E_{reco} < 0.5 GeV & 0 & 10
2 & 0 < E_{reco} < 0.5 GeV & 10 & 20
3 & 0 < E_{reco} < 0.5 GeV & 20 & 30
4 & 0 < E_{reco} < 0.5 GeV & 30 & 40
5 & 0 < E_{reco} < 0.5 GeV & 40 & 50
6 & 0 < E_{reco} < 0.5 GeV & 50 & 60
7 & 0 < E_{reco} < 0.5 GeV & 60 & 70
8 & 0 < E_{reco} < 0.5 GeV & 70 & 80
9 & 0 < E_{reco} < 0.5 GeV & 80 & 90
10 & 0 < E_{reco} < 0.5 GeV & 90 & 115
11 & 0 < E_{reco} < 0.5 GeV & 115 & 180
12 & 0.5 < E_{reco} < 0.8 GeV & 0 & 5
13 & 0.5 < E_{reco} < 0.8 GeV & 5 & 10
14 & 0.5 < E_{reco} < 0.8 GeV & 10 & 15
15 & 0.5 < E_{reco} < 0.8 GeV & 15 & 20
16 & 0.5 < E_{reco} < 0.8 GeV & 20 & 25
17 & 0.5 < E_{reco} < 0.8 GeV & 25 & 30
18 & 0.5 < E_{reco} < 0.8 GeV & 30 & 40
19 & 0.5 < E_{reco} < 0.8 GeV & 40 & 50
20 & 0.5 < E_{reco} < 0.8 GeV & 50 & 60
21 & 0.5 < E_{reco} < 0.8 GeV & 60 & 180
22 & 0.8 < E_{reco} < 2 GeV & 0 & 5
23 & 0.8 < E_{reco} < 2 GeV & 5 & 10
24 & 0.8 < E_{reco} < 2 GeV & 10 & 15
25 & 0.8 < E_{reco} < 2 GeV & 15 & 20
26 & 0.8 < E_{reco} < 2 GeV & 20 & 30
27 & 0.8 < E_{reco} < 2 GeV & 30 & 180


SerialThetaVis_DeltaPnPlot

Bin # & Slice & Low edge & High edge

1 & p_{n} < 0.2 GeV/c & 0 & 10
2 & p_{n} < 0.2 GeV/c & 10 & 20
3 & p_{n} < 0.2 GeV/c & 20 & 180
4 & 0.2 < p_{n} < 0.4 GeV/c & 0 & 10
5 & 0.2 < p_{n} < 0.4 GeV/c & 10 & 20
6 & 0.2 < p_{n} < 0.4 GeV/c & 20 & 30
7 & 0.2 < p_{n} < 0.4 GeV/c & 30 & 40
8 & 0.2 < p_{n} < 0.4 GeV/c & 40 & 50
9 & 0.2 < p_{n} < 0.4 GeV/c & 50 & 60
10 & 0.2 < p_{n} < 0.4 GeV/c & 60 & 180
11 & p_{n} > 0.4 GeV/c & 0 & 30
12 & p_{n} > 0.4 GeV/c & 30 & 40
13 & p_{n} > 0.4 GeV/c & 40 & 50
14 & p_{n} > 0.4 GeV/c & 50 & 60
15 & p_{n} > 0.4 GeV/c & 60 & 70
16 & p_{n} > 0.4 GeV/c & 70 & 80
17 & p_{n} > 0.4 GeV/c & 80 & 90
18 & p_{n} > 0.4 GeV/c & 90 & 115
19 & p_{n} > 0.4 GeV/c & 115 & 180


SerialThetaVis_PMissPlot

Bin # & Slice & Low edge & High edge

1 & |p_{miss}| < 0.10 GeV/c & 0 & 10
2 & |p_{miss}| < 0.10 GeV/c & 10 & 20
3 & |p_{miss}| < 0.10 GeV/c & 20 & 30
4 & |p_{miss}| < 0.10 GeV/c & 30 & 40
5 & |p_{miss}| < 0.10 GeV/c & 40 & 50
6 & |p_{miss}| < 0.10 GeV/c & 50 & 60
7 & |p_{miss}| < 0.10 GeV/c & 60 & 180
8 & 0.10 < |p_{miss}| < 0.20 GeV/c & 0 & 15
9 & 0.10 < |p_{miss}| < 0.20 GeV/c & 15 & 30
10 & 0.10 < |p_{miss}| < 0.20 GeV/c & 30 & 40
11 & 0.10 < |p_{miss}| < 0.20 GeV/c & 40 & 50
12 & 0.10 < |p_{miss}| < 0.20 GeV/c & 50 & 60
13 & 0.10 < |p_{miss}| < 0.20 GeV/c & 60 & 70
14 & 0.10 < |p_{miss}| < 0.20 GeV/c & 70 & 80
15 & 0.10 < |p_{miss}| < 0.20 GeV/c & 80 & 90
16 & 0.10 < |p_{miss}| < 0.20 GeV/c & 90 & 115
17 & 0.10 < |p_{miss}| < 0.20 GeV/c & 115 & 180
18 & |p_{miss}| > 0.20 GeV/c & 0 & 15
19 & |p_{miss}| > 0.20 GeV/c & 15 & 30
20 & |p_{miss}| > 0.20 GeV/c & 30 & 40
21 & |p_{miss}| > 0.20 GeV/c & 40 & 50
22 & |p_{miss}| > 0.20 GeV/c & 50 & 60
23 & |p_{miss}| > 0.20 GeV/c & 60 & 70
24 & |p_{miss}| > 0.20 GeV/c & 70 & 80
25 & |p_{miss}| > 0.20 GeV/c & 80 & 90
26 & |p_{miss}| > 0.20 GeV/c & 90 & 115
27 & |p_{miss}| > 0.20 GeV/c & 115 & 180




==> README.txt <==
# CC1p0π README

The DataRelease.root file contains the data release for the manuscript "Neutrino angular precision investigation with the MicroBooNE detector for atmospheric oscillation
studies"
Namely, it includes the data cross section results with the total uncertainties (denoted as eg. "FullUnc_ThetaVis"), the unfolded covariance matrices (denoted as eg. "Cov_ThetaVis"), and the additional smearing matrix Ac (denoted as eg. "Ac_ThetaVis") by which theory predictions need to be multiplied before they are compared to the reported results. The Ac matrices need to first be applied on independent theory predictions, before the division by the bin width takes place.

The double-differential results are denoted as eg. "SerialThetaVis_PMiss". That means that the results as a function of "ThetaVis" in slices of "PMiss" are reported in these histograms.

The cross sections are reported in units of 10^{-38} cm^{2}/Ar and the bin width division has already taken place.

The covariance matrices are reported in units of 10^{-76} cm^{4}/Ar^{2}. 
Each bin entry needs to be divided by the bin area (i.e. x bin width * y bin width) before a chi2 GoF metric is calculated.

The x-axis of the Ac matrix corresponds to the variable of interest in true space.
The y-axis of the Ac matrix corresponds to the variable of interest in regularized space.
The Ac matrices need to first be applied on independent theory predictions, before the division by the bin width takes place.

To preserve the correlations across the different phase space parts, the double-differential measurements are reported as a function of a global bin number.
The file BinScheme.txt contains the matching of the global bin number to the actual phase-space limits.
Independent theory predictions comparing to the double-differential results need to use the aforementioned global-bin numbering scheme, multiply by the corresponding Ac matrix, isolate the relevant slices of the phase-space, and finally divide by the bin width. 

